Identification and Estimation of Production Function with Unobserved Heterogeneity

This paper examines the nonparametric identifiability of production functions, considering firm heterogeneity beyond Hicks-neutral technology terms. We propose a finite mixture model to account for unobserved heterogeneity in production technology and productivity growth processes. Our analysis demonstrates that the production function for each latent type can be nonparametrically identified using four periods of panel data, relying on assumptions similar to those employed in existing literature on production function and panel data identification. By analyzing Japanese plant-level panel data, we uncover significant disparities in estimated input elasticities and productivity growth processes among latent types within narrowly defined industries. We further show that neglecting unobserved heterogeneity in input elasticities may lead to substantial and systematic bias in the estimation of productivity growth.

==> Figures/Histogram/4digit/ReadME.txt <==
Histogram by industry for plants with more than 4 periods in the sample

==> Output/MLE-EM_200303/ReadME.txt <==
This folder contains the output tables based on the estimates in MLE-EM_200229/Estimates.

The bootstrap standard errors are calculated for the investment quantile regressions.
